Ab initio valence-space in-medium similarity renormalization group calculations for neutron-rich P, Cl, and K isotopes

Neutron-rich P, Cl, and K isotopes, particularly those with neutron numbers around $N=28$, have attracted extensive experimental and theoretical interest. We utilize the \textit{ab initio} valence-space in-medium similarity renormalization group approach, based on chiral nucleon-nucleon and three-nucleon forces, to investigate the exotic properties of these isotopes. Systematic calculations of the low-lying spectra are performed. A key finding is the level inversion between $3/2_1^+$ and $1/2_1^+$ states in odd-$A$ isotopes, attributed to the inversion of $\pi 0d_{3/2}$ and $\pi 1s_{1/2}$ single-particle states.\textit{Ab initio} calculations, which incorporate the three-nucleon forces, correlate closely with existing experimental data. Further calculations of effective proton single-particle energies provide deeper insights into the shell evolution for $Z=14$ and $16$ sub-shells. Our results indicate that the three-body force plays important roles in the shell evolution for $Z=14$ and $16$ sub-shells with neutron numbers ranging from 20 to 28. Additionally, systematic \textit{ab initio} calculations are conducted for the low-lying spectra of odd-odd nuclei. The results align with experimental data and provide new insights for future research into these isotopes, up to and beyond the drip line.

==> cover-letter.txt <==
Neutron-rich P, Cl, and K isotopes, particularly those with neutron numbers around $N=28$, have attracted extensive experimental and theoretical interest. In the present work, we employ the ab initio valence-space in-medium similarity renormalization group approach, based on chiral nucleon-nucleon and three-nucleon forces, to investigate the exotic properties of these isotopes. The low-lying spectra are systematically investigated, along with the shell evolutions of $Z=14$ and 16 subshells. Our results align with experimental data and provide new insights for future research into these isotopes, up to and beyond the drip line.
